SN 2021foa: the bridge between SN IIn and Ibn

We present the long-term photometric and spectroscopic analysis of a transitioning SN~IIn/Ibn from $-$10.8 d to 150.7 d post $V$-band maximum. SN~2021foa shows prominent He {\sc i} lines comparable in strength to the H$\alpha$ line around peak, placing SN~2021foa between the SN~IIn and SN~Ibn populations. The spectral comparison shows that it resembles the SN~IIn population at pre-maximum, becomes intermediate between SNe~IIn/Ibn and at post-maximum matches with SN~IIn 1996al. The photometric evolution shows a precursor at $-$50 d and a light curve shoulder around 17d. The peak luminosity and color evolution of SN 2021foa are consistent with most SNe~IIn and Ibn in our comparison sample. SN~2021foa shows the unique case of a SN~IIn where the narrow P-Cygni in H$\alpha$ becomes prominent at 7.2 days. The H$\alpha$ profile consists of a narrow (500 -- 1200 km s$^{-1}$) component, intermediate width (3000 -- 8000 km s$^{-1}$) and broad component in absorption. Temporal evolution of the H$\alpha$ profile favours a disk-like CSM geometry. Hydrodynamical modelling of the lightcurve well reproduces a two-component CSM structure with different densities ($\rho$ $\propto$ r$^{-2}$ -- $\rho$ $\propto$ r$^{-5}$), mass-loss rates (10$^{-3}$ -- 10$^{-1}$ M$_{\odot}$ yr$^{-1}$) assuming a wind velocity of 1000 km s$^{-1}$ and having a CSM mass of 0.18 M$_{\odot}$. The overall evolution indicates that SN~2021foa most likely originated from a LBV star transitioning to a WR star with the mass-loss rate increasing in the period from 5 to 0.5 years before the explosion or it could be due to a binary interaction.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> SN_2021foa.json <==
{
	"SN 2021foa":{
		"name":"SN 2021foa",
		"sources":[
			{
				"name":"Gangopadhyay et al., in preparation",
				"alias":"1"
			}
		],
		"alias":[
			{
				"value":"SN 2021foa",
				"source":"1"
			}
		],
		"photometry":[
			{
				"time":"59287.7881700000726",
				"band":"g",
				"e_magnitude":"0.054",
				"magnitude":"16.426",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59289.9260600004345",
				"band":"g",
				"e_magnitude":"0.054",
				"magnitude":"15.974",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59290.6815100000022",
				"band":"H",
				"e_magnitude":"0.044",
				"magnitude":"15.23",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59290.6815100000022",
				"band":"J",
				"e_magnitude":"0.028",
				"magnitude":"15.27",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59290.6815100000022",
				"band":"V",
				"e_magnitude":"0.041",
				"magnitude":"15.639999999999999",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59290.6815100000022",
				"band":"i",
				"e_magnitude":"0.042",
				"magnitude":"15.86876",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59290.6815100000022",
				"band":"r",
				"e_magnitude":"0.041",
				"magnitude":"15.67208",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59292.382949999999255",
				"band":"U",
				"e_magnitude":"0.0125",
				"magnitude":"14.7963",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59292.386340000201017",
				"band":"B",
				"e_magnitude":"0.0357",
				"magnitude":"15.6574",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59292.38905999995768",
				"band":"V",
				"e_magnitude":"0.0212",
				"magnitude":"15.5063",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59292.391420000232756",
				"band":"g",
				"e_magnitude":"0.0286",
				"magnitude":"15.5807",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59292.39411999983713",
				"band":"r",
				"e_magnitude":"0.0378",
				"magnitude":"15.4775",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59292.396310000214726",
				"band":"i",
				"e_magnitude":"0.0139",
				"magnitude":"15.7088",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59293.4774200003594",
				"band":"g",
				"e_magnitude":"0.033",
				"magnitude":"15.587",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59294.6737700002268",
				"band":"g",
				"e_magnitude":"0.033",
				"magnitude":"15.52",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59295.351040000095963",
				"band":"U",
				"e_magnitude":"0.0138",
				"magnitude":"14.6278",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59295.35443999990821",
				"band":"B",
				"e_magnitude":"0.0158",
				"magnitude":"15.4542",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59295.357160000130534",
				"band":"V",
				"e_magnitude":"0.017",
				"magnitude":"15.3075",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59295.359509999863803",
				"band":"g",
				"e_magnitude":"0.0101",
				"magnitude":"15.3885",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59295.36220999993384",
				"band":"r",
				"e_magnitude":"0.0103",
				"magnitude":"15.3092",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59295.364399999845773",
				"band":"i",
				"e_magnitude":"0.0595",
				"magnitude":"15.5603",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59297.9277700004168",
				"band":"g",
				"e_magnitude":"0.031",
				"magnitude":"15.352",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59298.336060000117868",
				"band":"B",
				"e_magnitude":"0.0141",
				"magnitude":"15.3263",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59298.33875000011176",
				"band":"V",
				"e_magnitude":"0.016",
				"magnitude":"15.1911",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59298.483560000080615",
				"band":"B",
				"e_magnitude":"0.0139",
				"magnitude":"15.4258",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59298.486270000226796",
				"band":"V",
				"e_magnitude":"0.0101",
				"magnitude":"15.1695",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59298.488619999960065",
				"band":"g",
				"e_magnitude":"0.0534",
				"magnitude":"15.3454",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59298.4913200000301",
				"band":"r",
				"e_magnitude":"0.0113",
				"magnitude":"15.1229",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59298.493509999942034",
				"band":"i",
				"e_magnitude":"0.0179",
				"magnitude":"15.3253",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59298.7104400000026",
				"band":"B",
				"e_magnitude":"0.039",
				"magnitude":"15.44",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59298.710444999997",
				"band":"H",
				"e_magnitude":"0.025",
				"magnitude":"14.6",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59298.710444999997",
				"band":"J",
				"e_magnitude":"0.022",
				"magnitude":"14.67",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59298.710444999997",
				"band":"K",
				"e_magnitude":"0.036",
				"magnitude":"14.44",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59298.710444999997",
				"band":"V",
				"e_magnitude":"0.021",
				"magnitude":"15.17",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59298.710444999997",
				"band":"i",
				"e_magnitude":"0.021",
				"magnitude":"15.358640000000001",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59298.710444999997",
				"band":"r",
				"e_magnitude":"0.023",
				"magnitude":"15.19475",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59299.6965399999972",
				"band":"B",
				"e_magnitude":"0.045",
				"magnitude":"15.37",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59299.6965399999972",
				"band":"V",
				"e_magnitude":"0.022",
				"magnitude":"15.19",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59299.6965399999972",
				"band":"i",
				"e_magnitude":"0.02",
				"magnitude":"15.28358",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59299.6965399999972",
				"band":"r",
				"e_magnitude":"0.021",
				"magnitude":"15.15611",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59299.8369100000709",
				"band":"g",
				"e_magnitude":"0.031",
				"magnitude":"15.396",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59299.8410700000823",
				"band":"g",
				"e_magnitude":"0.029",
				"magnitude":"15.329",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59300.8463900000788",
				"band":"g",
				"e_magnitude":"0.03",
				"magnitude":"15.271",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59301.30727000022307",
				"band":"U",
				"e_magnitude":"0.0473",
				"magnitude":"14.6017",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59301.309799999929965",
				"band":"B",
				"e_magnitude":"0.0155",
				"magnitude":"15.4091",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59301.312489999923855",
				"band":"V",
				"e_magnitude":"0.0164",
				"magnitude":"15.1746",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59301.31485000019893",
				"band":"g",
				"e_magnitude":"0.0235",
				"magnitude":"15.3243",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59301.31754000019282",
				"band":"r",
				"e_magnitude":"0.0145",
				"magnitude":"15.0915",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59301.319709999952465",
				"band":"i",
				"e_magnitude":"0.0614",
				"magnitude":"15.2444",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59304.837530000135303",
				"band":"U",
				"e_magnitude":"0.0186",
				"magnitude":"14.7786",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59304.840919999871403",
				"band":"B",
				"e_magnitude":"0.0295",
				"magnitude":"15.4819",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59304.843650000169873",
				"band":"V",
				"e_magnitude":"0.0195",
				"magnitude":"15.2472",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59304.845989999826998",
				"band":"g",
				"e_magnitude":"0.0252",
				"magnitude":"15.3502",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59304.848670000210404",
				"band":"r",
				"e_magnitude":"0.0141",
				"magnitude":"15.1811",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59304.850850000046194",
				"band":"i",
				"e_magnitude":"0.0186",
				"magnitude":"15.3382",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59305.7597699999969",
				"band":"B",
				"e_magnitude":"0.031",
				"magnitude":"15.679999999999998",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59305.7597699999969",
				"band":"V",
				"e_magnitude":"0.049",
				"magnitude":"15.26",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59305.7597699999969",
				"band":"i",
				"e_magnitude":"0.032",
				"magnitude":"15.333580000000001",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59305.7597699999969",
				"band":"r",
				"e_magnitude":"0.052",
				"magnitude":"15.211450000000001",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59306.7718299999979",
				"band":"B",
				"e_magnitude":"0.047",
				"magnitude":"15.729999999999999",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59306.7718299999979",
				"band":"V",
				"e_magnitude":"0.035",
				"magnitude":"15.319999999999999",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59306.7718299999979",
				"band":"i",
				"e_magnitude":"0.026",
				"magnitude":"15.35617",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59306.7718299999979",
				"band":"r",
				"e_magnitude":"0.023",
				"magnitude":"15.22747",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59307.74104999983683",
				"band":"U",
				"e_magnitude":"0.0424",
				"magnitude":"14.9404",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59307.74359000008553",
				"band":"B",
				"e_magnitude":"0.0112",
				"magnitude":"15.621",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59307.7463099998422",
				"band":"V",
				"e_magnitude":"0.016",
				"magnitude":"15.3085",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59307.74868000019342",
				"band":"g",
				"e_magnitude":"0.0456",
				"magnitude":"15.4895",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59307.751410000026226",
				"band":"r",
				"e_magnitude":"0.0253",
				"magnitude":"15.2391",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59307.753610000014305",
				"band":"i",
				"e_magnitude":"0.0424",
				"magnitude":"15.3584",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59307.9216400003061",
				"band":"g",
				"e_magnitude":"0.031",
				"magnitude":"15.409",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59309.3346200003289",
				"band":"g",
				"e_magnitude":"0.031",
				"magnitude":"15.487",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59309.6924500000023",
				"band":"B",
				"e_magnitude":"0.035",
				"magnitude":"15.679999999999998",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59309.6924500000023",
				"band":"V",
				"e_magnitude":"0.02",
				"magnitude":"15.33",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59309.6924500000023",
				"band":"i",
				"e_magnitude":"0.021",
				"magnitude":"15.343580000000001",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59309.6924500000023",
				"band":"r",
				"e_magnitude":"0.028",
				"magnitude":"15.23747",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59310.05930999992415",
				"band":"U",
				"e_magnitude":"0.0462",
				"magnitude":"14.939",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59310.06273999996483",
				"band":"B",
				"e_magnitude":"0.0165",
				"magnitude":"15.6556",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59310.06546000018716",
				"band":"V",
				"e_magnitude":"0.0179",
				"magnitude":"15.3166",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59310.068500000052154",
				"band":"g",
				"e_magnitude":"0.045",
				"magnitude":"15.4992",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59310.07052000006661",
				"band":"r",
				"e_magnitude":"0.0107",
				"magnitude":"15.1941",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59310.7004299999971",
				"band":"B",
				"e_magnitude":"0.022",
				"magnitude":"15.770000000000001",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59310.7004299999971",
				"band":"V",
				"e_magnitude":"0.02",
				"magnitude":"15.43",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59310.7004299999971",
				"band":"i",
				"e_magnitude":"0.021",
				"magnitude":"15.45852",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59310.7004299999971",
				"band":"r",
				"e_magnitude":"0.02",
				"magnitude":"15.359459999999999",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59311.2545900000259",
				"band":"g",
				"e_magnitude":"0.034",
				"magnitude":"15.551",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59311.5591700002551",
				"band":"g",
				"e_magnitude":"0.032",
				"magnitude":"15.595",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59311.6981999999989",
				"band":"B",
				"e_magnitude":"0.024",
				"magnitude":"15.9",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59311.6981999999989",
				"band":"V",
				"e_magnitude":"0.023",
				"magnitude":"15.54",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59311.6981999999989",
				"band":"i",
				"e_magnitude":"0.021",
				"magnitude":"15.53358",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59311.6981999999989",
				"band":"r",
				"e_magnitude":"0.021",
				"magnitude":"15.43281",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59312.2552300002426",
				"band":"g",
				"e_magnitude":"0.035",
				"magnitude":"15.664",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59312.7878500004299",
				"band":"g",
				"e_magnitude":"0.038",
				"magnitude":"15.748",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59312.87827999982983",
				"band":"U",
				"e_magnitude":"0.0395",
				"magnitude":"15.5713",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59312.88167000003159",
				"band":"B",
				"e_magnitude":"0.0132",
				"magnitude":"16.0102",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59312.884349999949336",
				"band":"V",
				"e_magnitude":"0.0218",
				"magnitude":"15.7497",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59312.88670000014827",
				"band":"g",
				"e_magnitude":"0.0107",
				"magnitude":"15.8244",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59312.889409999828786",
				"band":"r",
				"e_magnitude":"0.0101",
				"magnitude":"15.6221",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59312.891590000130236",
				"band":"i",
				"e_magnitude":"0.0166",
				"magnitude":"15.6188",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59313.8753400002606",
				"band":"g",
				"e_magnitude":"0.034",
				"magnitude":"15.755",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59314.6681200000021",
				"band":"B",
				"e_magnitude":"0.036",
				"magnitude":"16.21",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59314.6681200000021",
				"band":"V",
				"e_magnitude":"0.021",
				"magnitude":"15.759999999999998",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59314.6681200000021",
				"band":"i",
				"e_magnitude":"0.021",
				"magnitude":"15.77346",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59314.6681200000021",
				"band":"r",
				"e_magnitude":"0.02",
				"magnitude":"15.689459999999999",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59315.2406900003553",
				"band":"g",
				"e_magnitude":"0.042",
				"magnitude":"15.937",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59315.5669100000523",
				"band":"g",
				"e_magnitude":"0.042",
				"magnitude":"15.955",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59315.582150000002",
				"band":"B",
				"e_magnitude":"0.023",
				"magnitude":"16.39",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59315.582150000002",
				"band":"V",
				"e_magnitude":"0.02",
				"magnitude":"15.84",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59315.582150000002",
				"band":"i",
				"e_magnitude":"0.023",
				"magnitude":"15.88593",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59315.582150000002",
				"band":"r",
				"e_magnitude":"0.031",
				"magnitude":"15.79878",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59315.8895200002007",
				"band":"g",
				"e_magnitude":"0.038",
				"magnitude":"15.903",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59316.50877000018954",
				"band":"U",
				"e_magnitude":"0.0336",
				"magnitude":"15.9174",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59316.5121499998495",
				"band":"B",
				"e_magnitude":"0.0175",
				"magnitude":"16.3279",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59316.51483999984339",
				"band":"V",
				"e_magnitude":"0.0145",
				"magnitude":"15.8786",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59316.517179999966174",
				"band":"g",
				"e_magnitude":"0.0141",
				"magnitude":"16.1065",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59316.519869999960065",
				"band":"r",
				"e_magnitude":"0.0318",
				"magnitude":"15.7868",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59316.522049999795854",
				"band":"i",
				"e_magnitude":"0.0223",
				"magnitude":"15.8242",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59316.6934100002982",
				"band":"g",
				"e_magnitude":"0.041",
				"magnitude":"16.088",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59317.6079800003208",
				"band":"g",
				"e_magnitude":"0.043",
				"magnitude":"16.215",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59318.5943900002167",
				"band":"g",
				"e_magnitude":"0.04",
				"magnitude":"16.068",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59318.6860759999981",
				"band":"H",
				"e_magnitude":"0.028",
				"magnitude":"14.72",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59318.6860759999981",
				"band":"J",
				"e_magnitude":"0.023",
				"magnitude":"14.98",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59318.6860759999981",
				"band":"K",
				"e_magnitude":"0.036",
				"magnitude":"14.47",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59318.6860759999981",
				"band":"V",
				"e_magnitude":"0.065",
				"magnitude":"15.829999999999998",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59318.6860759999981",
				"band":"i",
				"e_magnitude":"0.042",
				"magnitude":"15.830990000000002",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59318.6860759999981",
				"band":"r",
				"e_magnitude":"0.044",
				"magnitude":"15.7448",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59319.2825600001961",
				"band":"g",
				"e_magnitude":"0.043",
				"magnitude":"16.076",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59319.5812400002033",
				"band":"g",
				"e_magnitude":"0.047",
				"magnitude":"16.12",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59319.6066599999977",
				"band":"B",
				"e_magnitude":"0.024",
				"magnitude":"16.26",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59319.6066599999977",
				"band":"V",
				"e_magnitude":"0.022",
				"magnitude":"15.809999999999999",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59319.6066599999977",
				"band":"i",
				"e_magnitude":"0.021",
				"magnitude":"15.823580000000002",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59319.6066599999977",
				"band":"r",
				"e_magnitude":"0.022",
				"magnitude":"15.717469999999999",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59319.77795000001788",
				"band":"U",
				"e_magnitude":"0.0255",
				"magnitude":"15.9351",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59319.78134999983013",
				"band":"B",
				"e_magnitude":"0.019",
				"magnitude":"16.2482",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59319.78404999990016",
				"band":"V",
				"e_magnitude":"0.0259",
				"magnitude":"15.8337",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59319.78639000002295",
				"band":"g",
				"e_magnitude":"0.0855",
				"magnitude":"16.1466",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59319.78909000009298",
				"band":"r",
				"e_magnitude":"0.041",
				"magnitude":"15.7838",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59319.79126999992877",
				"band":"i",
				"e_magnitude":"0.013",
				"magnitude":"15.7999",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59319.8862200002186",
				"band":"g",
				"e_magnitude":"0.044",
				"magnitude":"16.233",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59320.8055400000885",
				"band":"g",
				"e_magnitude":"0.046",
				"magnitude":"16.195",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59321.3430700004101",
				"band":"g",
				"e_magnitude":"0.041",
				"magnitude":"15.946",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59321.5953900003806",
				"band":"g",
				"e_magnitude":"0.046",
				"magnitude":"16.079",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59322.6485699999976",
				"band":"B",
				"e_magnitude":"0.026",
				"magnitude":"16.35",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59322.6485699999976",
				"band":"V",
				"e_magnitude":"0.029",
				"magnitude":"15.84",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59322.6485699999976",
				"band":"i",
				"e_magnitude":"0.023",
				"magnitude":"15.83852",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59322.6485699999976",
				"band":"r",
				"e_magnitude":"0.022",
				"magnitude":"15.74747",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59323.6626400000023",
				"band":"B",
				"e_magnitude":"0.03",
				"magnitude":"16.380000000000003",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59323.6626400000023",
				"band":"V",
				"e_magnitude":"0.021",
				"magnitude":"15.899999999999999",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59323.6626400000023",
				"band":"i",
				"e_magnitude":"0.025",
				"magnitude":"15.87358",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59323.6626400000023",
				"band":"r",
				"e_magnitude":"0.026",
				"magnitude":"15.77815",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59324.5888700000942",
				"band":"g",
				"e_magnitude":"0.049",
				"magnitude":"16.274",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59324.6366599999965",
				"band":"B",
				"e_magnitude":"0.036",
				"magnitude":"16.48",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59324.6366599999965",
				"band":"V",
				"e_magnitude":"0.022",
				"magnitude":"16.0",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59324.6366599999965",
				"band":"i",
				"e_magnitude":"0.024",
				"magnitude":"15.99358",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59324.6366599999965",
				"band":"r",
				"e_magnitude":"0.024",
				"magnitude":"15.89281",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59324.88608000008389",
				"band":"U",
				"e_magnitude":"0.034",
				"magnitude":"16.1334",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59324.889469999819994",
				"band":"B",
				"e_magnitude":"0.0466",
				"magnitude":"16.5627",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59324.892159999813884",
				"band":"V",
				"e_magnitude":"0.0233",
				"magnitude":"16.0579",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59324.894510000012815",
				"band":"g",
				"e_magnitude":"0.0241",
				"magnitude":"16.3057",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59324.897220000158995",
				"band":"r",
				"e_magnitude":"0.0173",
				"magnitude":"15.9668",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59324.89941000007093",
				"band":"i",
				"e_magnitude":"0.0433",
				"magnitude":"15.9963",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59325.8366500004195",
				"band":"g",
				"e_magnitude":"0.052",
				"magnitude":"16.017",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59326.3831600002013",
				"band":"g",
				"e_magnitude":"0.044",
				"magnitude":"16.193",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59328.4025000003167",
				"band":"g",
				"e_magnitude":"0.073",
				"magnitude":"16.417",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59328.6195599999992",
				"band":"B",
				"e_magnitude":"0.026",
				"magnitude":"16.8",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59328.6195599999992",
				"band":"V",
				"e_magnitude":"0.037",
				"magnitude":"16.37",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59328.6195599999992",
				"band":"i",
				"e_magnitude":"0.03",
				"magnitude":"16.29123",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59328.6195599999992",
				"band":"r",
				"e_magnitude":"0.03",
				"magnitude":"16.182180000000002",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59329.4022400001995",
				"band":"g",
				"e_magnitude":"0.069",
				"magnitude":"16.438",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59329.6268700000001",
				"band":"V",
				"e_magnitude":"0.091",
				"magnitude":"16.439999999999998",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59330.511679999996",
				"band":"g",
				"e_magnitude":"0.133",
				"magnitude":"16.45",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59332.47286000009626",
				"band":"U",
				"e_magnitude":"0.1008",
				"magnitude":"16.9826",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59332.47626999998465",
				"band":"B",
				"e_magnitude":"0.0105",
				"magnitude":"17.3234",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59332.47898000013083",
				"band":"V",
				"e_magnitude":"0.0102",
				"magnitude":"16.7664",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59332.48135000001639",
				"band":"g",
				"e_magnitude":"0.0174",
				"magnitude":"16.9604",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59332.48406000016257",
				"band":"r",
				"e_magnitude":"0.0108",
				"magnitude":"16.4232",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59332.48623999999836",
				"band":"i",
				"e_magnitude":"0.0921",
				"magnitude":"16.6693",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59334.7240600003861",
				"band":"g",
				"e_magnitude":"0.193",
				"magnitude":"16.926",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59337.4767900002189",
				"band":"U",
				"e_magnitude":"0.0116",
				"magnitude":"17.6697",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59337.48021000018343",
				"band":"B",
				"e_magnitude":"0.0281",
				"magnitude":"17.9625",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59337.48290999978781",
				"band":"V",
				"e_magnitude":"0.0101",
				"magnitude":"17.4569",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59337.48525999998674",
				"band":"g",
				"e_magnitude":"0.0312",
				"magnitude":"17.7437",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59337.48796000005677",
				"band":"r",
				"e_magnitude":"0.0299",
				"magnitude":"17.0852",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59337.49014999996871",
				"band":"i",
				"e_magnitude":"0.019",
				"magnitude":"17.2057",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59339.6807400000034",
				"band":"B",
				"e_magnitude":"0.062",
				"magnitude":"17.970000000000002",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59339.6807400000034",
				"band":"V",
				"e_magnitude":"0.039",
				"magnitude":"17.37",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59339.8136599999852",
				"band":"g",
				"e_magnitude":"0.184",
				"magnitude":"17.073",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59340.19357000011951",
				"band":"B",
				"e_magnitude":"0.1049",
				"magnitude":"18.1262",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59340.19510000012815",
				"band":"V",
				"e_magnitude":"0.1546",
				"magnitude":"16.8785",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59340.1984999999404",
				"band":"U",
				"e_magnitude":"0.024",
				"magnitude":"17.9061",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59340.20188000006601",
				"band":"B",
				"e_magnitude":"0.0514",
				"magnitude":"18.1445",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59340.2045700000599",
				"band":"V",
				"e_magnitude":"0.0252",
				"magnitude":"17.4495",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59340.20691999979317",
				"band":"g",
				"e_magnitude":"0.0173",
				"magnitude":"17.8616",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59340.20960999978706",
				"band":"r",
				"e_magnitude":"0.0273",
				"magnitude":"17.1878",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59340.21180000016466",
				"band":"i",
				"e_magnitude":"0.0214",
				"magnitude":"17.2608",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59340.7545900000259",
				"band":"g",
				"e_magnitude":"0.107",
				"magnitude":"17.364",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59341.768720000051",
				"band":"g",
				"e_magnitude":"0.201",
				"magnitude":"18.105",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59342.10392000013962",
				"band":"U",
				"e_magnitude":"0.0545",
				"magnitude":"18.1627",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59342.10731999995187",
				"band":"B",
				"e_magnitude":"0.0294",
				"magnitude":"18.1693",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59342.1100200000219",
				"band":"V",
				"e_magnitude":"0.0125",
				"magnitude":"17.5882",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59342.11237000022084",
				"band":"g",
				"e_magnitude":"0.015",
				"magnitude":"18.0335",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59342.11506999982521",
				"band":"r",
				"e_magnitude":"0.0244",
				"magnitude":"17.3108",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59342.1172600002028",
				"band":"i",
				"e_magnitude":"0.0419",
				"magnitude":"17.372",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59343.5930000000008",
				"band":"V",
				"e_magnitude":"0.043",
				"magnitude":"17.029999999999998",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59343.5930000000008",
				"band":"i",
				"e_magnitude":"0.04",
				"magnitude":"17.39334",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59343.5930000000008",
				"band":"r",
				"e_magnitude":"0.043",
				"magnitude":"17.238",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59343.5930500000031",
				"band":"H",
				"e_magnitude":"0.048",
				"magnitude":"16.35",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59343.5930500000031",
				"band":"J",
				"e_magnitude":"0.033",
				"magnitude":"16.43",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59343.5930500000031",
				"band":"K",
				"e_magnitude":"0.068",
				"magnitude":"15.84",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59343.98663999978453",
				"band":"U",
				"e_magnitude":"0.0114",
				"magnitude":"18.0448",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59343.99002999998629",
				"band":"B",
				"e_magnitude":"0.0228",
				"magnitude":"18.2764",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59343.99273000005633",
				"band":"V",
				"e_magnitude":"0.0163",
				"magnitude":"17.7771",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59343.9950799997896",
				"band":"g",
				"e_magnitude":"0.0495",
				"magnitude":"18.0632",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59343.99777999985963",
				"band":"r",
				"e_magnitude":"0.0327",
				"magnitude":"17.4064",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59343.99996000016108",
				"band":"i",
				"e_magnitude":"0.0117",
				"magnitude":"17.4541",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59344.7537700003013",
				"band":"g",
				"e_magnitude":"0.142",
				"magnitude":"17.923",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59345.15691999997944",
				"band":"U",
				"e_magnitude":"0.0139",
				"magnitude":"18.2676",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59345.16029000002891",
				"band":"B",
				"e_magnitude":"0.0321",
				"magnitude":"18.6815",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59345.1629800000228",
				"band":"V",
				"e_magnitude":"0.0353",
				"magnitude":"17.9146",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59345.16539999982342",
				"band":"g",
				"e_magnitude":"0.0242",
				"magnitude":"18.3356",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59345.16809999989346",
				"band":"r",
				"e_magnitude":"0.0254",
				"magnitude":"17.5055",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59345.17028000019491",
				"band":"i",
				"e_magnitude":"0.0344",
				"magnitude":"17.5807",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59347.23274999996647",
				"band":"U",
				"e_magnitude":"0.2304",
				"magnitude":"17.8649",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59347.23614999977872",
				"band":"B",
				"e_magnitude":"0.1194",
				"magnitude":"18.4381",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59347.40383999980986",
				"band":"U",
				"e_magnitude":"0.0875",
				"magnitude":"18.2246",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59347.40725000016391",
				"band":"B",
				"e_magnitude":"0.0263",
				"magnitude":"18.671",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59347.40994999976829",
				"band":"V",
				"e_magnitude":"0.408",
				"magnitude":"17.8434",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59347.41231000004336",
				"band":"g",
				"e_magnitude":"0.0283",
				"magnitude":"18.4499",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59347.41502000018954",
				"band":"r",
				"e_magnitude":"0.0202",
				"magnitude":"17.5823",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59347.41720000002533",
				"band":"i",
				"e_magnitude":"0.0748",
				"magnitude":"17.6216",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59348.792590000201",
				"band":"g",
				"e_magnitude":"0.149",
				"magnitude":"18.172",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59349.06309999991208",
				"band":"U",
				"e_magnitude":"0.2465",
				"magnitude":"18.7742",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59349.06649000011384",
				"band":"B",
				"e_magnitude":"0.0602",
				"magnitude":"18.9888",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59349.06919000018388",
				"band":"V",
				"e_magnitude":"0.0948",
				"magnitude":"18.2028",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59349.07153999991715",
				"band":"g",
				"e_magnitude":"0.0491",
				"magnitude":"18.6935",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59349.07423999998719",
				"band":"r",
				"e_magnitude":"0.0235",
				"magnitude":"17.8313",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59349.07641999982297",
				"band":"i",
				"e_magnitude":"0.0501",
				"magnitude":"17.872",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59350.90333000011742",
				"band":"U",
				"e_magnitude":"0.1938",
				"magnitude":"18.5695",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59350.90672999992967",
				"band":"B",
				"e_magnitude":"0.1369",
				"magnitude":"19.0818",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59350.9094299999997",
				"band":"V",
				"e_magnitude":"0.0467",
				"magnitude":"18.4432",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59350.91177000012249",
				"band":"g",
				"e_magnitude":"0.032",
				"magnitude":"18.7526",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59350.91446000011638",
				"band":"r",
				"e_magnitude":"0.0191",
				"magnitude":"17.9732",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59350.91665000002831",
				"band":"i",
				"e_magnitude":"0.0204",
				"magnitude":"17.9274",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59352.60864000022411",
				"band":"U",
				"e_magnitude":"0.0207",
				"magnitude":"18.5099",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59352.6120500001125",
				"band":"B",
				"e_magnitude":"0.0424",
				"magnitude":"19.1284",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59352.61475999979302",
				"band":"V",
				"e_magnitude":"0.0664",
				"magnitude":"18.535",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59352.61710999999195",
				"band":"g",
				"e_magnitude":"0.0474",
				"magnitude":"18.8027",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59352.61982000013813",
				"band":"r",
				"e_magnitude":"0.0196",
				"magnitude":"18.0063",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59352.62203000020236",
				"band":"i",
				"e_magnitude":"0.0263",
				"magnitude":"18.0963",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59353.96619000006467",
				"band":"U",
				"e_magnitude":"0.1705",
				"magnitude":"18.4667",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59353.96906000003219",
				"band":"B",
				"e_magnitude":"0.1599",
				"magnitude":"19.1628",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59353.97044999990612",
				"band":"V",
				"e_magnitude":"0.2421",
				"magnitude":"18.403",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59353.97247999999672",
				"band":"g",
				"e_magnitude":"0.1898",
				"magnitude":"18.7783",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59353.97549000009894",
				"band":"r",
				"e_magnitude":"0.0614",
				"magnitude":"18.0912",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59353.97754999995232",
				"band":"i",
				"e_magnitude":"0.0895",
				"magnitude":"17.9755",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59354.40309000015259",
				"band":"U",
				"e_magnitude":"0.1346",
				"magnitude":"18.9278",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59354.40648999996483",
				"band":"B",
				"e_magnitude":"0.0767",
				"magnitude":"19.3224",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59354.40920000011101",
				"band":"V",
				"e_magnitude":"0.0257",
				"magnitude":"18.6341",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59354.41154999984428",
				"band":"g",
				"e_magnitude":"0.01",
				"magnitude":"18.9871",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59354.41425999999046",
				"band":"r",
				"e_magnitude":"0.0332",
				"magnitude":"18.1166",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59354.4164499999024",
				"band":"i",
				"e_magnitude":"0.0113",
				"magnitude":"18.1877",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59356.5314809999982",
				"band":"H",
				"e_magnitude":"0.092",
				"magnitude":"17.24",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59356.5314809999982",
				"band":"J",
				"e_magnitude":"0.05",
				"magnitude":"17.21",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59356.5314809999982",
				"band":"K",
				"e_magnitude":"0.132",
				"magnitude":"16.71",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59360.08052999991924",
				"band":"U",
				"e_magnitude":"0.0619",
				"magnitude":"19.156",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59360.08393000019714",
				"band":"B",
				"e_magnitude":"0.0937",
				"magnitude":"19.5006",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59360.08663999987766",
				"band":"V",
				"e_magnitude":"0.0309",
				"magnitude":"18.9943",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59360.08900000015274",
				"band":"g",
				"e_magnitude":"0.0723",
				"magnitude":"19.416",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59360.0917199999094",
				"band":"r",
				"e_magnitude":"0.095",
				"magnitude":"18.4959",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59360.09390999982134",
				"band":"i",
				"e_magnitude":"0.0775",
				"magnitude":"18.4595",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59364.69542999984697",
				"band":"U",
				"e_magnitude":"0.2181",
				"magnitude":"19.2057",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59364.69882000004873",
				"band":"B",
				"e_magnitude":"0.1331",
				"magnitude":"19.6822",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59364.70151000004262",
				"band":"V",
				"e_magnitude":"0.1984",
				"magnitude":"19.2425",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59364.7038500001654",
				"band":"g",
				"e_magnitude":"0.1731",
				"magnitude":"19.6542",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59364.70655999984592",
				"band":"r",
				"e_magnitude":"0.0213",
				"magnitude":"18.9307",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59364.708759999834",
				"band":"i",
				"e_magnitude":"0.0205",
				"magnitude":"18.907",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59371.69878999982029",
				"band":"U",
				"e_magnitude":"0.1711",
				"magnitude":"19.4639",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59371.70220999978483",
				"band":"B",
				"e_magnitude":"0.1351",
				"magnitude":"19.8997",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59371.70543000008911",
				"band":"V",
				"e_magnitude":"0.4716",
				"magnitude":"19.5984",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59371.70728999981657",
				"band":"g",
				"e_magnitude":"0.0533",
				"magnitude":"19.995",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59371.7099899998866",
				"band":"r",
				"e_magnitude":"0.0963",
				"magnitude":"19.4207",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59371.71218999987468",
				"band":"i",
				"e_magnitude":"0.251",
				"magnitude":"19.5591",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59387.10026000021026",
				"band":"B",
				"e_magnitude":"0.0546",
				"magnitude":"19.9942",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59387.10522999987006",
				"band":"V",
				"e_magnitude":"0.1411",
				"magnitude":"19.7572",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59387.10925999982283",
				"band":"g",
				"e_magnitude":"0.0362",
				"magnitude":"19.9899",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59387.11421999987215",
				"band":"r",
				"e_magnitude":"0.1638",
				"magnitude":"19.4276",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59387.11782999988645",
				"band":"i",
				"e_magnitude":"0.1955",
				"magnitude":"19.7543",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59398.00864000013098",
				"band":"B",
				"e_magnitude":"0.1652",
				"magnitude":"20.7306",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59398.0136000001803",
				"band":"V",
				"e_magnitude":"0.0959",
				"magnitude":"20.1606",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59398.0176499998197",
				"band":"g",
				"e_magnitude":"0.0759",
				"magnitude":"20.1888",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59398.02260999986902",
				"band":"r",
				"e_magnitude":"0.0335",
				"magnitude":"19.3725",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59398.02704000007361",
				"band":"i",
				"e_magnitude":"0.2748",
				"magnitude":"19.7101",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59409.05645000003278",
				"band":"B",
				"e_magnitude":"0.0508",
				"magnitude":"20.7116",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59409.06142999976873",
				"band":"V",
				"e_magnitude":"0.0881",
				"magnitude":"20.2699",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59409.0641600000672",
				"band":"g",
				"e_magnitude":"0.1762",
				"magnitude":"20.1953",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59409.07044999999925",
				"band":"r",
				"e_magnitude":"0.0756",
				"magnitude":"19.2682",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59409.07403999986127",
				"band":"i",
				"e_magnitude":"0.0486",
				"magnitude":"19.4948",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59420.3522899998352",
				"band":"B",
				"e_magnitude":"0.0991",
				"magnitude":"20.7233",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59420.35809999983758",
				"band":"V",
				"e_magnitude":"0.4926",
				"magnitude":"20.5427",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59420.3613100000657",
				"band":"g",
				"e_magnitude":"0.044",
				"magnitude":"20.3061",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59420.36628999980167",
				"band":"r",
				"e_magnitude":"0.1127",
				"magnitude":"19.4938",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59420.36988000012934",
				"band":"i",
				"e_magnitude":"0.1002",
				"magnitude":"19.732",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59432.97790999989957",
				"band":"g",
				"e_magnitude":"0.4159",
				"magnitude":"19.9261",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59432.98419999983162",
				"band":"r",
				"e_magnitude":"0.0244",
				"magnitude":"19.9863",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59449.97760999994352",
				"band":"B",
				"e_magnitude":"0.4958",
				"magnitude":"20.4927",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59449.98651000019163",
				"band":"V",
				"e_magnitude":"0.3338",
				"magnitude":"20.2478",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59449.99539999989793",
				"band":"g",
				"e_magnitude":"0.2327",
				"magnitude":"20.164",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59450.00241999980062",
				"band":"r",
				"e_magnitude":"0.3432",
				"magnitude":"19.5693",
				"u_time":"MJD",
				"source":"1"
			},
			{
				"time":"59450.01016000006348",
				"band":"i",
				"e_magnitude":"0.7489",
				"magnitude":"19.3197",
				"u_time":"MJD",
				"source":"1"
			}
		]
	}
}

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
